The effect of radiation pressure on the dispersal of photoevaporating discs

Observed IR excesses indicate that protoplanetary discs evolve slowly for the majority of their lifetime before losing their near- and mid-IR excesses on short timescales. Photoevaporation models can explain this "two-timescale" nature of disc evolution through the removal of inner regions of discs after a few million years. However, they also predict the existence of a population of non-accreting discs with large cavities. Such discs are scarce within the observed population, suggesting the models are incomplete. We explore whether radiation-pressure-driven outflows are able to remove enough dust to fit observations. We simulate these outflows using cuDisc, including dust dynamics, growth/fragmentation, radiative transfer and a parameterisation of internal photoevaporation. We find that, in most cases, dust mass-loss rates are around 5-10 times too small to meet observational constraints. Particles are launched from the disc inner rim, however grains larger than around a micron do not escape in the outflow, meaning mass-loss rates are too low for the initial dust masses at gap-opening. Only systems that have smooth photoevaporation profiles with gas mass-loss rates $>\sim 5 \times 10^{-9}$ $M_\odot$ yr$^{-1}$ and disc dust masses $<\sim$1 $M_\oplus$ at the time of gap opening can meet observational constraints; in the current models these manifest as EUV winds driven by atypically large high-energy photon fluxes. We also find that the height of the disc's photosphere is controlled by small grains in the outflow as opposed to shadowing from a hot inner rim; the effect of this can be seen in synthetic scattered light observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
